Evaluating the Efficacy of Summarization Evaluation across Languages

While automatic summarization evaluation methods developed for English are routinely applied to other languages, this is the first attempt to systematically quantify their panlinguistic efficacy. We take a summarization corpus for eight different languages, and manually annotate generated summaries for focus (precision) and coverage (recall). Based on this, we evaluate 19 summarization evaluation metrics, and find that using multilingual BERT within BERTScore performs well across all languages, at a level above that for English.

==> response_acl.txt <==
REVIEWER-1
==========

>> only Pearson correlation has been used.

We can certainly add other correlation metrics upon acceptance. As to the limitations and shortcomings of Pearson's correlation, we are well aware of the work of Mathur et al. from ACL 2020, e.g., and the impact of outliers, and examined the distribution of scores for all languages-system combinations to ensure the scores weren't inflated by outliers.


>> I think simply computing a mean would not be appropriate since different annotators may use different scores for the same quality.

We use z-score normalization prior to score aggregation to deal with precisely this issue, as per the method used by WMT.


>> This seems to be a rather small compensation for the effort.

All workers whose data is represented in the dataset were paid USD$13 for around 50 minutes' work ($5 above US minimum wage).


REVIEWER-2
==========

>> it is more standard to compare the generated summary to the source text rather than to the gold summary, because there could be multiple good summaries

As mentioned in l.71-82, we define focus and coverage as the two-text comparison: system summary vs gold summary. There are three reasons not to use the article in our human annotation:

- historically, validation of automatic content-based evaluation metrics for summarization has been based primarily on gold *summaries* (not source documents), so our method is consistent with prior work.
- similar to MT evaluation, multiple gold-standard summaries can improve validation, but very few datasets have them (unlike MT), so they are generally not used.
- using the source article in the annotation leads to more complicated annotation schemes, and potentially yield poor annotations (as was shown by Fabbri et al., 2020 in their crowd-sourcing annotation)


>> prior work set-up is machine translation.

The set-up was customized to summarization evaluation, including changing the design of each HIT, the method for generating quality control samples, converting the text to images (to limit the use of MT systems), shuffling the samples in the HIT, and z-scoring. Most previous work on summarization evaluation does not use this setup. The annotation interface can be found in the supplementary materials.


>> Do the authors have some evidence that the setup is valid?

Table 1 shows that the average quality score is very high (9.0 out of 10.0, based on the quality control items) for all languages, indicating that the annotators understand the annotation setup.


>> I would like to see these results for state of the art systems, especially since they are widely available.

This paper focuses on non-English summarization, where BERT-based models dominate. Additionally, BERT-based summaries are representative of transformer-based model, and the ROUGE score gap over state-of-the-art models for English even is only ~2 points.


>> It would be great to include multiple datasets when possible.

For non-English languages, there is a general sparsity of large-scale datasets to train modern summarization methods on, and for each of the non-English languages in the paper, the dataset used was the only publicly-available dataset. Note that for English, Koto et al., 2020 provide focus and coverage evaluation for XSUM (separate to the CNN/DM results in our paper).


>> Can you help me interpret how to compare results across multiple languages given that the dataset is different for each language?

The result suggests that generally, BERTScore is a robust metric for evaluating focus and coverage across different datasets and languages.


>> What is meant by "English is more diverse"?

The annotation variance is higher than for other languages.


>> Worker pay as an hourly wage

Yes, workers were paid USD$13 for around 50 minutes of annotation time ($5 higher than US minimum wage).


>> How does your finding relate to Table 2 of Fabbri et al? they seem to have found different metrics to correlate.

Fabbri et al. do not evaluate focus and coverage. There is only one aspect that is directly relevant to your work: "Relevance" which can be interpreted, as the F1 score of our focus and coverage. Their result is in line with outs, as it suggests that BERTScore is better than ROUGE, noting that they did not optimize BERTScore through layer selection.


REVIEWER-3
==========

>> The concepts of "focus" and "coverage" are not clearly defined.

l.71-82 define "focus" and "coverage". They are precision and recall metrics for comparing a generated summary to a ground truth summary.


>> The authors write "precision and recall [are] commonly used to complement the F1 score of ROUGE". What they mean isn't clear.

This is based on Hardy et al., 2018, and Koto et al., 2020. F1 is arguably less interpretable, while component-wise precision and recall provide more insights into how to improve the model. Previous work has used F1 to compute ROUGE, which we complement with focus and coverage.


>> Correlations measured with old English evaluation datasets were computed with outdated summarization systems.

Yes, they are based on *extractive* summarization systems in English, which are not competitive with the current state of the art, or representative of modern summarization models. We aim to produce a dataset that is representative of modern abstractive summarization, across various languages.

The reason we chose the BERT model for all languages is because most SOTA methods for English aren't readily applicable to other languages (since they often use pretrained English LMs)


>> But the measures depend solely on the reference summaries

Automatic content-based evaluation metrics in summarization are almost exclusively based on gold summaries.

Incorporating the source article into the annotation process leads to more complicated annotation schemes, and potentially yields poor annotations (as was shown by Fabbri et al., 2020 in their crowd-sourcing annotation).


>> SERA and FRESA are completely ignored.

SERA and FRESA have been shown to correlate poorly with humans so were omitted, but we can certainly include them in the paper.


>> Have you checked that English language annotators were native speakers.

Our annotation for English is based on US-based workers with 95% HIT approval and a minimum of 10,000 approved HITs. While there is no guarantee that any of our annotators are native speakers, the high quality scores in Table 1 indicate that the annotators are following the annotation scheme.


==> review_acl.txt <==
REVIEWER-1
==========

The core review
The paper evaluates different evaluation metrics for automatic summarization for 8 languages. The results show that
the metrics work differently well for different languages (e.g. best for German and worst for Spanish). Maybe this is 
related to the quality of the annotations. Overall, the paper finds that BERTScore works best.

Reasons to Accept:
- Better understanding the summarization accuracy in languages different than English is an important goal.
- The paper well substantiates the claim that most evaluation metric evaluation has been performed on English with several references.
- The setup of the annotation process with Amazon Mechanical Turk is well explained.
- The paper contributes a large dataset with about 13k annotations in 8 languages for summarization evaluation.

Reasons to Reject
- A main criticism of the paper is that only Pearson correlation has been used to evaluate how well different evaluation 
metrics correlate with human annotators. However, the limitations and shortcomings of using Pearson correlation have been
discussed a lot by prior works. Hence, I recommend to also consider other correlation measures that a more appropriate for this kind of study.
- It is unclear how the annotator scores have been averaged. I think simply computing a mean would not be appropriate 
since different annotators may use different scores for the same quality. Perhaps using the median would be better.
- Only two summarization methods have been used. It would be great to include other systems to get more reliable results.
- The supplementary material indicates that it takes approx. 50 minutes to complete a HIT. Completing a HIT is compensated
with only 5 USD + an additional bonus of 8 USD if the annotations are a high-quality. This seems to be a rather small compensation for the effort.

Overall Recommendation:	4

REVIEWER-2
==========

The core review
This paper addresses the question of whether or not common summarization metrics are applicable across multiple languages,
as they were largely designed with English in mind. The paper concludes the BERTScore is better correlated with human 
judgements than the other metrics considered, and should thus be used in the future. This holds across multiple languages.
This is a nice set of results that can help anyone working on multilingual summarization in the future.
I do have some questions/concerns about the experimental setup that impact what I should conclude from the results in this paper.
First, about the annotation setup. I think for human summarization evaluation it is more standard to compare the generated summary
to the source text rather than to the gold summary, because there could be multiple good summaries of an article. The authors say 
the use the same setup as prior work, but that prior work is machine translation. In translation, all valid outputs should have
the same basic content, because there is a 1:1 correspondence between the meaning of the input and the meaning of the output 
(barring things that can't be expressed in one language or the other). I'm not sure I trust this human annotation setup for 
summarization, do the authors have some evidence setup that it is valid? One prior work cited, Fabbri et al, has annotators assess
summaries (in groups) directly, with access to the source text. I don't think having annotators assess summaries without the source 
text is a good idea (which is what I understand the authors to have done here). Second, I would like to see these results for state 
of the art systems, especially since they are widely available. I believe BART and mBART would be reasonable, but there may be other 
choices. We know that the various metrics behave differently on high/low quality summaries, so I think assessing the strongest models 
available (within reason) would be helpful. Third, it would be great to include multiple datasets when possible. I am not familiar 
with the other languages and what is available, but there are certainly multiple English summarization datasets available, and it 
would be good to know whether the results change across different datasets with different properties within one language, as a point 
of reference for how they might change between different datasets in different languages. Other points are smaller and are in
the questions section of the review.

Reasons to Accept
The paper presents a nice assessment of how various summarization metrics vary across different languages.

Reasons to Reject
I have a hard time taking much away from this paper, given the annotation scheme, lack of SOTA models evaluated, and the 
use of a single (different) dataset for each language.

Questions for the Author(s)
In additions to the questions/concerns posed in the main review body, Can you help me interpret how to compare results 
across multiple languages given that the dataset is different for each language? What is meant by "English is more diverse"? Could you please convert your worker pay into an hourly wage and include it in the paper? How does your finding relate to Table 2 of Fabbri et al? That is, they seem to have found different metrics to correlate more strongly with various aspects of human eval.
Typos, Grammar, Style, and Presentation Improvements
279: "scores in varies" -> "scores varies"

Overall Recommendation:	1.5

REVIEWER-3
==========

The core review
This paper tests several automatic summarization evaluation measures on several languages.
Its main strengths is that it handles a very important topic. Automatic summarization research concentrates, like all NLP, onto 
the English language. Interrogating the methods, and particularly here the evaluations methods is a very important topic.

Its main weaknesses are

an incomplete definition of the things that are evaluated. The concepts of "focus" and "coverage" are not clearly and precisely defined.
the concept of precision and recall seems to be not really understood. The authors write that "precision and recall [are] commonly 
used to complement the F1 score of ROUGE". But well F1 is the just the armonic mean of precision and recall. So, what they mean is not clear.
another assumption is not clear either: they say that correlations measured with old English evaluation datasets were computed with 
outdated summarization systems. They also suggest that the measures depend on these systems ("meaning summaries were generated with largely 
outdated extractive summarisation systems"). But the measures depend solely on the reference summaries whar are manualy written by humans.
19 evaluation measures are tested. But among them several that were not made for summarization evaluation but for machine translation. 
There is also a lot of more or less recent evaluation measures that were developed specificaly for automatic summarization, either with 
(SERA for example) or without (FRESA, …) reference summaries. They are completely ignored.

Reasons to Accept
The topic is very important for the summarization field.

Reasons to Reject
The content is weak.

Questions for the Author(s)
You show low results for English. Have you checked that English language annotators were native speakers. A lot of people can read and
speak English but this kind of work should be done by native speakers.


Overall Recommendation:	2

